The Benefits of Vulnerability Discovery and Bug Bounty Programs: Case Studies of Chromium and Firefox

Recently, bug-bounty programs have gained popularity and become a significant part of the security culture of many organizations. Bug-bounty programs enable organizations to enhance their security posture by harnessing the diverse expertise of crowds of external security experts (i.e., bug hunters). Nonetheless, quantifying the benefits of bug-bounty programs remains elusive, which presents a significant challenge for managing them. Previous studies focused on measuring their benefits in terms of the number of vulnerabilities reported or based on the properties of the reported vulnerabilities, such as severity or exploitability. However, beyond these inherent properties, the value of a report also depends on the probability that the vulnerability would be discovered by a threat actor before an internal expert could discover and patch it. In this paper, we present a data-driven study of the Chromium and Firefox vulnerability-reward programs. First, we estimate the difficulty of discovering a vulnerability using the probability of rediscovery as a novel metric. Our findings show that vulnerability discovery and patching provide clear benefits by making it difficult for threat actors to find vulnerabilities; however, we also identify opportunities for improvement, such as incentivizing bug hunters to focus more on development releases. Second, we compare the types of vulnerabilities that are discovered internally vs. externally and those that are exploited by threat actors. We observe significant differences between vulnerabilities found by external bug hunters, internal security teams, and external threat actors, which indicates that bug-bounty programs provide an important benefit by complementing the expertise of internal teams, but also that external hunters should be incentivized more to focus on the types of vulnerabilities that are likely to be exploited by threat actors.

==> data/Chrom/exploited/Chrom_ie_exploited_externalsBroad_type.csv <==
Broad_type,allIssues,exploited,all_other_ex,OtherExPercentage,ExploitedPercentage
Type Confusion,55,5,42,2.00477327,19.23076923
Expired pointer dereference,684,4,516,24.6300716,15.38461538
Improper input validation,301,2,239,11.40811456,7.692307692
Incorrect Authorization ,50,1,43,2.052505967,3.846153846
Memory buffer bounds error,918,14,504,24.05727924,53.84615385

==> data/Chrom/exploited/Chrom_ie_exploited_externalsComponent.csv <==
CompGroup,allIssues,exploited,all_other_ex,OtherExPercentage,ExploitedPercentage
Blink,8468,23,2870,43.91064871,65.71428571
Internals,5667,6,2122,32.46634027,17.14285714
Blink>JavaScript,2715,15,594,9.088127295,42.85714286
UI,2088,4,1445,22.10832313,11.42857143
UI>Browser,1561,3,1188,18.17625459,8.571428571
Internals>Plugins,1354,3,675,10.32741738,8.571428571
Internals>Plugins>PDF,1101,2,492,7.52753978,5.714285714
Platform,765,0,448,6.854345165,0
Internals>GPU,933,0,181,2.769277846,0
Internals>Skia,618,1,198,3.029375765,2.857142857

==> data/Chrom/exploited/Chrom_ie_exploited_externalsLanguages.csv <==
Language,allIssues,exploited,all_other_ex,OtherExPercentage,ExploitedPercentage
C++,8012,23,3309,93.00168634,88.46153846
JS,1438,10,430,12.08544126,38.46153846
HTML,1428,5,642,18.04384486,19.23076923
C,584,0,115,3.232152895,0
XML,223,2,97,2.726250703,7.692307692
Python,170,0,76,2.136031478,0
JAVA,126,1,87,2.445193929,3.846153846
CSS,23,0,16,0.449690838,0
PHP,31,0,22,0.618324902,0
M4,18,0,4,0.112422709,0

==> data/Chrom/exploited/Chrom_ie_exploited_otherBroad_type.csv <==
Broad_type,allIssues,exploited,all_other,otherPercentage,exploitedPercentage
Type Confusion,55,5,50,1.497902936,19.23076923
Expired pointer dereference,684,4,680,20.37147993,15.38461538
Improper input validation,301,2,299,8.957459557,7.692307692
Incorrect Authorization ,50,1,49,1.467944877,3.846153846
Memory buffer bounds error,918,14,904,27.08208508,53.84615385

==> data/Chrom/exploited/Chrom_ie_exploited_otherComponent.csv <==
CompGroup,allIssues,exploited,all_other,otherPercentage,exploitedPercentage
Blink,8468,23,8445,50.49931232,65.71428571
Internals,5667,6,5661,33.85158165,17.14285714
Blink>JavaScript,2715,15,2700,16.14542845,42.85714286
UI,2088,4,2084,12.46187885,11.42857143
UI>Browser,1561,3,1558,9.316510196,8.571428571
Internals>Plugins,1354,3,1351,8.078694014,8.571428571
Internals>Plugins>PDF,1101,2,1099,6.571787359,5.714285714
Platform,765,0,765,4.574538061,0
Internals>GPU,933,0,933,5.579142498,0
Internals>Skia,618,1,617,3.689529391,2.857142857

==> data/Chrom/exploited/Chrom_ie_exploited_otherLanguages.csv <==
Language,allIssues,exploited,all_other,otherPercentage,exploitedPercentage
C++,8012,23,7989,89.54270343,88.46153846
JS,1438,10,1428,16.00537996,38.46153846
HTML,1428,5,1423,15.94933871,19.23076923
C,584,0,584,6.545617575,0
XML,223,2,221,2.477023089,7.692307692
Python,170,0,170,1.905402376,0
JAVA,126,1,125,1.401031159,3.846153846
CSS,23,0,23,0.257789733,0
PHP,31,0,31,0.347455727,0
M4,18,0,18,0.201748487,0

==> data/Chrom/ie/Chrom_ie_Broad_type.csv <==
Broad_type,allIssues,internals,externals,internalPercentage,externalPercentage
Memory buffer bounds error,918,409,509,32.48610008,24.18052257
Improper input validation,301,61,240,4.845115171,11.40142518
Resource management error,145,40,105,3.177124702,4.988123515
Expired pointer dereference,684,167,517,13.26449563,24.56057007
Permission issues,121,28,93,2.223987292,4.418052257
Numeric errors,123,69,54,5.480540111,2.565320665
Exposure of sensitive information,117,29,88,2.303415409,4.180522565
NULL pointer dereference,101,92,9,7.307386815,0.427553444
Improper access control,91,25,66,1.985702939,3.135391924
Race condition,76,48,28,3.812549643,1.330166271

==> data/Chrom/ie/Chrom_ie_CompGroup.csv <==
CompGroup,allIssues,internals,externals,internalPercentage,externalPercentage
Blink,8468,5590,2878,54.76097179,43.9389313
Internals,5667,3543,2124,34.7080721,32.42748092
Blink>JavaScript,2715,2115,600,20.71904389,9.160305344
UI,2088,640,1448,6.269592476,22.10687023
UI>Browser,1561,371,1190,3.634404389,18.16793893
Internals>Plugins,1354,678,676,6.64184953,10.32061069
Internals>Plugins>PDF,1101,608,493,5.956112853,7.526717557
Platform,765,317,448,3.105407524,6.839694656
Internals>GPU,933,752,181,7.36677116,2.763358779
Internals>Skia,618,420,198,4.114420063,3.022900763

==> data/Chrom/ie/Chrom_ie_Languages.csv <==
Language,allIssues,internals,externals,internalPercentage,externalPercentage
C++,8012,4694,3318,87.26529095,92.96721771
JS,1438,1003,435,18.64658859,12.18828804
HTML,1428,782,646,14.53801822,18.10030821
C,584,469,115,8.719092768,3.22219109
XML,223,126,97,2.342442833,2.717848137
Python,170,94,76,1.747536717,2.129448025
JAVA,126,39,87,0.725041829,2.437657607
CSS,23,7,16,0.130135713,0.448304847
PHP,31,9,22,0.167317345,0.616419165
M4,18,14,4,0.260271426,0.112076212

==> data/Chrom/ie/Chrom_ie_stable_Broad_type.csv <==
Broad_type,allIssues,internals,externals,internalPercentage,externalPercentage
Memory buffer bounds error,670,256,414,38.15201192,23.83419689
Improper input validation,266,43,223,6.408345753,12.83822683
Resource management error,134,34,100,5.067064083,5.757052389
Expired pointer dereference,440,83,357,12.36959762,20.55267703
Permission issues,111,19,92,2.831594635,5.296488198
Numeric errors,100,46,54,6.855439642,3.10880829
Exposure of sensitive information,103,15,88,2.235469449,5.066206102
NULL pointer dereference,31,23,8,3.427719821,0.460564191
Improper access control,74,12,62,1.788375559,3.569372481
Race condition,53,27,26,4.023845007,1.496833621

==> data/Chrom/ie/Chrom_ie_stable_CompGroup.csv <==
CompGroup,allIssues,internals,externals,internalPercentage,externalPercentage
Blink,3321,1782,1539,51.607298,46.62223569
Internals,2271,1236,1035,35.7949609,31.35413511
Blink>JavaScript,661,408,253,11.81581234,7.664344138
UI,1044,283,761,8.195771793,23.05362012
UI>Browser,829,195,634,5.647263249,19.20630112
Internals>Plugins,618,294,324,8.514335361,9.815207513
Internals>Plugins>PDF,447,257,190,7.442803359,5.755831566
Platform,394,145,249,4.199247032,7.543168737
Internals>GPU,228,153,75,4.430929626,2.272038776
Internals>Skia,217,122,95,3.533159571,2.877915783

==> data/Chrom/ie/Chrom_ie_stable_Languages.csv <==
Language,allIssues,internals,externals,internalPercentage,externalPercentage
C++,3445,1528,1917,79.45917837,91.81034483
JS,544,267,277,13.88455538,13.26628352
HTML,707,278,429,14.45657826,20.54597701
C,404,312,92,16.22464899,4.406130268
XML,128,74,54,3.848153926,2.586206897
Python,102,45,57,2.340093604,2.729885057
JAVA,90,25,65,1.300052002,3.11302682
CSS,18,4,14,0.20800832,0.670498084
PHP,20,6,14,0.31201248,0.670498084
M4,11,7,4,0.364014561,0.191570881

==> data/Chrom/rediscovery/Chrom_re_fitted.csv <==
Days,Prob,FittedCurve
1,0.0127750177430802,0.006548132647766371
2,0.007676203768318212,0.0055790106347181
3,0.00489343192692475,0.005012110598461462
4,0.0040227165168007575,0.004609888621669828
5,0.004086323585748946,0.004297901018295793
6,0.0038235695753106647,0.00404298858541319
7,0.002302158273381295,0.0038274631943609324
8,0.002266888317968868,0.0036407666086215565
9,0.001894836570345808,0.0034760885491565527
10,0.002786428454351745,0.003328779005247521
11,0.0023809523809523807,0.003195521313509753
12,0.0017646020822304573,0.0030738665723649187
13,0.0023718299580368545,0.0029619550589576973
14,0.0030086498683715678,0.002858341181312661
15,0.0033196641280999807,0.002761878968990883
16,0.002627324171382377,0.002671644595573285
17,0.001449575481466142,0.002586882430793835
18,0.0019177498401875134,0.0025069665361082813
19,0.0024070021881838076,0.0024313725846547857
20,0.0011228385358185494,0.002359656992199249
21,0.0013818516812528787,0.0022914411450560227
22,0.0028375502482856467,0.0022263993004614816
23,0.0016928657799274484,0.0021642491787638224
24,0.0017228648781688408,0.0021047445593166472
25,0.0015071590052750565,0.0020476693888252144
26,0.0002566735112936345,0.0019928330459094267
27,0.0007847240387130526,0.0019400664998516434
28,0.0008012820512820513,0.0018892191682643895
29,0.001910480349344978,0.0018401563264180939
30,0.001673173452314557,0.001792756955942612
31,0.0014156285390713474,0.0017469119464079237
32,0.0008638065073423554,0.0017025225825250132
33,0.0008731082654249128,0.0016594992642048438
34,0.0011848341232227491,0.0016177604177455632
35,0.001513317191283293,0.0015772315648903542
36,0.0009242144177449168,0.0015378445230600094
37,0.00125,0.0014995367151869497
38,0.0009502692429521698,0.0014622505716065139
39,0.00128493414712496,0.001425933009652788
40,0.000976880494952784,0.0013905349791509779
41,0.0013205678441729944,0.0013560110640400917
42,0.0013373453694416582,0.0013223191320077517
43,0.0006772773450728075,0.0012894200253565887
44,0.00034411562284927734,0.0012572772874132106
45,0.0017409470752089134,0.001225856919685974
46,0.0007042253521126762,0.0011951271657155505
47,0.0003551136363636364,0.0011650583181730522
48,0.001440922190201729,0.0011356225462683762
49,0.0018281535648994515,0.001106793740955494
50,0.00148864905098623,0.0010785473757769426
51,0.0003772161448509996,0.0010508603814889262
52,0.0,0.0010237110328611548
53,0.0011494252873563216,0.0009970788462597135
54,0.0003878975950349108,0.0009709444868033715
55,0.001178318931657502,0.0009452896840391745
56,0.0011904761904761904,0.0009200971552161185
57,0.0008051529790660224,0.000895350535349876
58,0.0008153281695882593,0.000871034313369822
59,0.0008261049153242463,0.0008471337737244013
60,0.0008350730688935282,0.00082363494289434
61,0.0,0.00080052454032688
62,0.001702127659574468,0.0007777899333596518
63,0.002149613069647464,0.0007554190957511139
64,0.0017406440382941688,0.0007334005694767422
65,0.0004385964912280702,0.0007117234294871195
66,0.0004411116012351125,0.0006903772511565728
67,0.0008880994671403197,0.0006693520801795754
68,0.0008976660682226213,0.0006486384046972922
69,0.0004518752824220516,0.0006282271294589126
70,0.0004568296025582458,0.0006081095518420824
71,0.0,0.0005882773395741846
72,0.00046685340802987853,0.0005687225100117384
73,0.0018814675446848547,0.0005494374108489398
74,0.0014211274277593556,0.0005304147021386787
75,0.0009532888465204957,0.0005116473395203047
76,0.001443001443001443,0.0004931285585582429
77,0.0014627011214041932,0.0004748518601043151
78,0.0014720314033366045,0.00045681099660451613
79,0.001488833746898263,0.0004389999592780379
80,0.0005005005005005005,0.000421412966102706
81,0.0010085728693898137,0.0004040444505467346
82,0.0005076142131979697,0.0003868890509918198
83,0.0,0.0003699416007973315
84,0.0,0.0003531971189594798
85,0.0020887728459530026,0.000336650801323256
86,0.001584786053882726,0.00032029801230831767
87,0.0010666666666666667,0.00030413427711318414
88,0.0,0.00028815527436493876
89,0.0,0.00027235682918422613
90,0.0,0.0002567349066377022
91,0.0005461496450027307,0.00024128560555225845
92,0.0,0.00022600515266727947
93,0.0011074197120708748,0.00021088989710301483
94,0.0,0.0001959363051247812
95,0.0005602240896358543,0.00018114095518420668
96,0.0005659309564233164,0.00016650053322010434
97,0.0,0.00015201182820284275
98,0.002290950744558992,0.00013767172790722215
99,0.0005790387955993051,0.00012347721489993496
100,0.0005837711617046117,0.00010942536272867155


==> data/Chrom/rediscovery/Chrom_re_fitted_updated.csv <==
Frequancy,Days,Prob,FittedCurve
158.0,1,0.0127750177430802,0.01262239964826716
79.0,2,0.007676203768318212,0.007761801459247315
48.0,3,0.00489343192692475,0.005840237404804261
34.0,4,0.0040227165168007575,0.004772908763116562
33.0,5,0.004086323585748946,0.004081300305575309
28.0,6,0.0038235695753106647,0.003591295195377814
16.0,7,0.002302158273381295,0.003223193711532888
15.0,8,0.002266888317968868,0.0029349704679568016
12.0,9,0.001894836570345808,0.002702209872522719
17.0,10,0.002786428454351745,0.0025096846519029234
14.0,11,0.0023809523809523807,0.0023473683439981063
10.0,12,0.0017646020822304573,0.0022083693326805844
14.0,13,0.0023718299580368545,0.0020877827183368248
16.0,14,0.0030086498683715678,0.0019820153339105574
19.0,15,0.0033196641280999807,0.0018883701490256832
13.0,16,0.002627324171382377,0.0018047802870955897
7.0,17,0.001449575481466142,0.0017296331033580662
10.0,18,0.0019177498401875134,0.0016616504877199573
12.0,19,0.0024070021881838076,0.00159980539094217
5.0,20,0.0011228385358185494,0.0015432623380820403
6.0,21,0.0013818516812528787,0.001491334215487979
12.0,22,0.0028375502482856467,0.0014434503379344927
7.0,23,0.0016928657799274484,0.0013991324862945229
7.0,24,0.0017228648781688408,0.001357976675323407
6.0,25,0.0015071590052750565,0.0013196391057524344
1.0,26,0.0002566735112936345,0.0012838252155962084
3.0,27,0.0007847240387130526,0.0012502810569228868
3.0,28,0.0008012820512820513,0.0012187864383702571
7.0,29,0.001910480349344978,0.0011891494231486125
6.0,30,0.001673173452314557,0.0011612018781483277
5.0,31,0.0014156285390713474,0.0011347958457752468
3.0,32,0.0008638065073423554,0.0011098005653720877
3.0,33,0.0008731082654249128,0.0010861000116846415
4.0,34,0.0011848341232227491,0.0010635908479930069
5.0,35,0.001513317191283293,0.0010421807141571154
3.0,36,0.0009242144177449168,0.0010217867869612548
4.0,37,0.00125,0.0010023345632307373
4.0,38,0.0009502692429521698,0.0009837568262728354
4.0,39,0.00128493414712496,0.0009659927640152445
3.0,40,0.000976880494952784,0.0009489872133284138
4.0,41,0.0013205678441729944,0.0009326900098288254
4.0,42,0.0013373453694416582,0.0009170554262706422
2.0,43,0.0006772773450728075,0.000902041685669629
1.0,44,0.00034411562284927734,0.0008876105377370983
5.0,45,0.0017409470752089134,0.0008737268891632362
2.0,46,0.0007042253521126762,0.000860358479878429
1.0,47,0.0003551136363636364,0.0008474755987152951
4.0,48,0.001440922190201729,0.0008350508329528327
6.0,49,0.0018281535648994515,0.0008230588470942117
4.0,50,0.00148864905098623,0.0008114761869479569
1.0,51,0.0003772161448509996,0.0008002811056775733
1.0,52,0.0,0.0007894534089800542
3.0,53,0.0011494252873563216,0.0007789743169675368
1.0,54,0.0003878975950349108,0.0007688263406733117
3.0,55,0.001178318931657502,0.0007589931713953055
3.0,56,0.0011904761904761904,0.000749459581336564
2.0,57,0.0008051529790660224,0.0007402113342109743
2.0,58,0.0008153281695882593,0.0007312351046597639
2.0,59,0.0008261049153242463,0.0007225184054754099
2.0,60,0.0008350730688935282,0.0007140495217587051
1.0,61,0.0,0.0007058174512453904
4.0,62,0.001702127659574468,0.000697811850133845
5.0,63,0.002149613069647464,0.0006900229838272482
4.0,64,0.0017406440382941688,0.0006824416820743849
1.0,65,0.0004385964912280702,0.0006750592980545267
1.0,66,0.0004411116012351125,0.0006678676710049886
2.0,67,0.0008880994671403197,0.0006608590920362059
2.0,68,0.0008976660682226213,0.0006540262728194897
1.0,69,0.0004518752824220516,0.0006473623168678416
1.0,70,0.0004568296025582458,0.0006408606931610358
1.0,71,0.0,0.0006345152118932257
1.0,72,0.00046685340802987853,0.000628320002145097
4.0,73,0.0018814675446848547,0.0006222694913035243
3.0,74,0.0014211274277593556,0.0006163583860701485
2.0,75,0.0009532888465204957,0.0006105816549166112
3.0,76,0.001443001443001443,0.0006049345118586271
3.0,77,0.0014627011214041932,0.0005994124014338867
3.0,78,0.0014720314033366045,0.0005940109847801561
3.0,79,0.001488833746898263,0.0005887261267200677
1.0,80,0.0005005005005005005,0.0005835538837681098
2.0,81,0.0010085728693898137,0.0005784904929833751
1.0,82,0.0005076142131979697,0.0005735323615988192
1.0,83,0.0,0.0005686760573642188
1.0,84,0.0,0.0005639182995457856
4.0,85,0.0020887728459530026,0.0005592559505305751
3.0,86,0.001584786053882726,0.0005546860079884743
2.0,87,0.0010666666666666667,0.0005502055975487479
1.0,88,0.0,0.0005458119659518868
1.0,89,0.0,0.0005415024746409105
1.0,90,0.0,0.0005372745937593439
1.0,91,0.0005461496450027307,0.0005331258965258729
1.0,92,0.0,0.0005290540539581915
2.0,93,0.0011074197120708748,0.0005250568299208404
1.0,94,0.0,0.0005211320764738984
1.0,95,0.0005602240896358543,0.0005172777295012732
1.0,96,0.0005659309564233164,0.0005134918045990393
1.0,97,0.0,0.0005097723932058313
4.0,98,0.002290950744558992,0.0005061176589587136
1.0,99,0.0005790387955993051,0.0005025258342592398
1.0,100,0.0005837711617046117,0.0004989952170355957


==> data/Chrom/rediscovery/Chrom_re_weekly_notstable_fitted.csv <==
Weeks,Prob,FittedCurve
1,0.027728085867620756,0.02533549467922715
2,0.011816838995568686,0.01899633372360658
3,0.02569593147751606,0.015288162278532861
4,0.013966480446927372,0.012657172767986015
5,0.0036101083032490976,0.010616418758358734
6,0.004444444444444445,0.008949001322912292
7,0.0053475935828877,0.007539219968750364
8,0.0,0.006318011812365448
9,0.021897810218978103,0.005240829877838572
10,0.0,0.004277257802738167
11,0.0,0.0034056008337223324
12,0.00980392156862745,0.002609840367291727
13,0.0,0.00187781169935956
14,0.0,0.0012000590131297957


==> data/Chrom/rediscovery/Chrom_re_weekly_notstable_fitted_updated.csv <==
Frequancy,Weeks,Prob,FittedCurve
36.0,1,0.027728085867620756,0.027473779128074284
9.0,2,0.011816838995568686,0.020553350022615786
13.0,3,0.02569593147751606,0.017344285384475473
5.0,4,0.013966480446927372,0.015376122636164268
1.0,5,0.0036101083032490976,0.014004653700195662
1.0,6,0.004444444444444445,0.012975396167285509
1.0,7,0.0053475935828877,0.012164414871136864
1.0,8,0.0,0.011502998151747226
3.0,9,0.021897810218978103,0.010949503309893398
1.0,10,0.0,0.010476991465346273
1.0,11,0.0,0.010067142722881579
1.0,12,0.00980392156862745,0.009706995818271301
1.0,13,0.0,0.009387081335577982


==> data/Chrom/rediscovery/Chrom_re_weekly_stable_fitted.csv <==
Weeks,Prob,FittedCurve
1,0.022483940042826552,0.02216715405790809
2,0.013781512605042016,0.014652430919217538
3,0.01289802498992342,0.011500938325718465
4,0.009246417013407305,0.009685218557221625
5,0.0067462376751427095,0.008476697228700328
6,0.007900677200902935,0.007602090186387874
7,0.007312614259597806,0.0069334087301826716
8,0.0059210526315789476,0.006401904163091554
9,0.005649717514124294,0.005967007854343495
10,0.005983545250560957,0.0056030747222756225
11,0.0056406124093473006,0.0052930164694294
12,0.0034100596760443308,0.005024961752272031
13,0.007266121707538602,0.00479037957650234
14,0.004789272030651341,0.004582965056692015


==> data/Chrom/rediscovery/Chrom_re_weekly_stable_fitted_updated.csv <==
Frequancy,Weeks,Prob,FittedCurve
87.0,1,0.022483940042826552,0.02235608759961083
45.0,2,0.013781512605042016,0.014704717421390207
33.0,3,0.01289802498992342,0.011508775562940573
20.0,4,0.009246417013407305,0.009672028411925737
15.0,5,0.0067462376751427095,0.008451742355606353
14.0,6,0.007900677200902935,0.007569897539772929
12.0,7,0.007312614259597806,0.006896490144944899
9.0,8,0.0059210526315789476,0.006361777035240337
8.0,9,0.005649717514124294,0.005924646446654817
8.0,10,0.005983545250560957,0.005559133837879115
7.0,11,0.0056406124093473006,0.005247952069503113
5.0,12,0.0034100596760443308,0.004979100378600035
9.0,13,0.007266121707538602,0.004743960436637208


==> data/Chrom/rediscovery/Chrom_re_withoutcond_fitted.csv <==
Days,Prob,FittedCurve
1,0.012453770095856293,0.005046848760150249
2,0.006792965506830704,0.004200466072111051
3,0.0038493471205373994,0.0037053639383485487
4,0.002792663597252623,0.003354083384071855
5,0.002717186202732282,0.0030816090177657515
6,0.002339799230130576,0.002858981250309352
7,0.001358593101366141,0.0026707521549390635
8,0.0011321609178051176,0.0025077006960326576
9,0.000905728734244094,0.002363879116546849
10,0.0012831157068457994,0.0022352263297265545
11,0.0011321609178051176,0.0021188457276802228
12,0.0007547739452034117,0.002012598562270155
13,0.000981206128764435,0.0019148606445829825
14,0.0012076383123254585,0.0018243694668998662
15,0.0012831157068457994,0.0017401241959640514
16,0.000981206128764435,0.0016613180079934607
17,0.000528341761642388,0.001587290973312453
18,0.0006792965506830705,0.0015174964285076522
19,0.0008302513397237528,0.0014514764527262048
20,0.00037738697260170583,0.0013888436416873572
21,0.0004528643671220469,0.001329267333137363
22,0.000905728734244094,0.0012724630396410259
23,0.000528341761642388,0.001218184232270866
24,0.000528341761642388,0.001166215874230958
25,0.0004528643671220469,0.0011163692753812541
26,7.547739452034116e-05,0.001068477956543786
27,0.0002264321835610235,0.0010223942947451495
28,0.0002264321835610235,0.0009779867788606697
29,0.000528341761642388,0.0009351377470508413
30,0.0004528643671220469,0.0008937415079248541
31,0.00037738697260170583,0.0008537027698911331
32,0.0002264321835610235,0.0008149353199542637
33,0.0002264321835610235,0.0007773609058785227
34,0.0003019095780813646,0.0007409082852732557
35,0.00037738697260170583,0.0007055124125545662
36,0.0002264321835610235,0.0006711137404684549
37,0.0003019095780813646,0.0006376576173343761
38,0.0002264321835610235,0.0006050937646870074
39,0.0003019095780813646,0.0005733758227812824
40,0.0002264321835610235,0.0005424609536481603
41,0.0003019095780813646,0.0005123094931718062
42,0.0003019095780813646,0.0004828846450981661
43,0.0001509547890406823,0.00045415221105313264
44,7.547739452034116e-05,0.00042608035160182894
45,0.00037738697260170583,0.0003986393741623514
46,0.0001509547890406823,0.000371801544231669
47,7.547739452034116e-05,0.00034554091691477336
48,0.0003019095780813646,0.00031983318619176106
49,0.00037738697260170583,0.00029465554972787824
50,0.0003019095780813646,0.00026998658734205677
51,7.547739452034116e-05,0.00024580615151075305
52,0.0,0.00022209526850458863
53,0.0002264321835610235,0.00019883604894234928
54,7.547739452034116e-05,0.0001760116067059522
55,0.0002264321835610235,0.00015360598529572545
56,0.0002264321835610235,0.00013160409082147231
57,0.0002264321835610235,0.00010999163092450474
58,0.0001509547890406823,8.875505901164392e-05
59,0.0001509547890406823,6.788152325627479e-05
60,0.0001509547890406823,4.735881988565758e-05
61,0.0,2.7175350329341867e-05
62,0.0003019095780813646,7.320081851936583e-06
63,0.00037738697260170583,-1.2217488664336557e-05
64,0.0003019095780813646,-3.144736808493361e-05
65,7.547739452034116e-05,-5.037909780151485e-05
66,7.547739452034116e-05,-6.902178216067374e-05
67,0.0001509547890406823,-8.738411475491675e-05
68,0.0001509547890406823,-0.00010547440276594076
69,7.547739452034116e-05,-0.00012330058953083367
70,7.547739452034116e-05,-0.00014087027548463117
71,0.0,-0.00015819073761743317
72,7.547739452034116e-05,-0.00017526894757074162
73,0.0003019095780813646,-0.0001921115884856578
74,0.0002264321835610235,-0.00020872507070482122
75,0.0001509547890406823,-0.0002251155464204459
76,0.0002264321835610235,-0.00024128892335218907
77,0.0002264321835610235,-0.0002572508775309625
78,0.0002264321835610235,-0.0002730068652579149
79,0.0002264321835610235,-0.000288562134301628
80,7.547739452034116e-05,-0.0003039217343910371
81,0.0001509547890406823,-0.0003190905270565505
82,7.547739452034116e-05,-0.0003340731948673903
83,0.0,-0.00034887425010903493
84,0.0,-0.00036349804294103123
85,0.0003019095780813646,-0.00037794876907204424
86,0.0002264321835610235,-0.00039223047698606385
87,0.0001509547890406823,-0.00040634707475085876
88,0.0,-0.0004203023364373684
89,0.0,-0.0004340999081763825
90,0.0,-0.00044774331387684597
91,7.547739452034116e-05,-0.0004612359606282028
92,0.0,-0.00047458114380752835
93,0.0001509547890406823,-0.0004877820519105661
94,0.0,-0.000500841771124424
95,7.547739452034116e-05,-0.0005137632896582926
96,7.547739452034116e-05,-0.0005265495018474363
97,0.0,-0.0005392032120445089
98,0.0003019095780813646,-0.0005517271383113191
99,7.547739452034116e-05,-0.0005641239159231773
100,7.547739452034116e-05,-0.0005763961006971397


==> data/Chrom/rediscovery/Chrom_re_withoutcond_fitted_update.csv <==
Frequancy,Days,Prob,FittedCurve
182.0,1,0.012453770095856293,0.012509067366783633
94.0,2,0.006792965506830704,0.006332418886566164
54.0,3,0.0038493471205373994,0.004252285096339746
37.0,4,0.002792663597252623,0.0032056369814922794
38.0,5,0.002717186202732282,0.002574747193914169
31.0,6,0.002339799230130576,0.002152618549855107
18.0,7,0.001358593101366141,0.0018501868131916618
15.0,8,0.0011321609178051176,0.0016227777475225243
12.0,9,0.000905728734244094,0.0014455057287937844
17.0,10,0.0012831157068457994,0.001303404744798936
15.0,11,0.0011321609178051176,0.001186931491492838
10.0,12,0.0007547739452034117,0.0010897121232931741
14.0,13,0.000981206128764435,0.0010073266680822254
16.0,14,0.0012076383123254585,0.0009366132243113048
19.0,15,0.0012831157068457994,0.0008752498326611
13.0,16,0.000981206128764435,0.00082149277446518
7.0,17,0.000528341761642388,0.0007740070130097086
10.0,18,0.0006792965506830705,0.0007317530163727093
12.0,19,0.0008302513397237528,0.0006939092320493399
5.0,20,0.00037738697260170583,0.0006598177610523932
6.0,21,0.0004528643671220469,0.000628945514520972
12.0,22,0.000905728734244094,0.0006008559370099521
7.0,23,0.000528341761642388,0.0005751880873851858
7.0,24,0.000528341761642388,0.0005516409359809925
6.0,25,0.0004528643671220469,0.0005299614206389424
1.0,26,7.547739452034116e-05,0.0005099352518353083
3.0,27,0.0002264321835610235,0.0004913797557398548
3.0,28,0.0002264321835610235,0.0004741382468516947
7.0,29,0.000528341761642388,0.0004580755618263149
6.0,30,0.0004528643671220469,0.00044307448415573726
5.0,31,0.00037738697260170583,0.00042903285899390534
3.0,32,0.0002264321835610235,0.0004158612474991016
3.0,33,0.0002264321835610235,0.00040348100651000366
4.0,34,0.0003019095780813646,0.0003918227061860957
5.0,35,0.00037738697260170583,0.0003808248181740428
3.0,36,0.0002264321835610235,0.0003704326218183723
4.0,37,0.0003019095780813646,0.0003605972872597314
4.0,38,0.0002264321835610235,0.00035127510291134455
4.0,39,0.0003019095780813646,0.00034242682145959143
3.0,40,0.0002264321835610235,0.0003340171036951012
4.0,41,0.0003019095780813646,0.0003260140435104376
4.0,42,0.0003019095780813646,0.0003183887605681455
2.0,43,0.0001509547890406823,0.00031111504964879294
1.0,44,7.547739452034116e-05,0.0003041690776828512
5.0,45,0.00037738697260170583,0.0002975291210663305
2.0,46,0.0001509547890406823,0.00029117533714444665
1.0,47,7.547739452034116e-05,0.0002850895647864484
4.0,48,0.0003019095780813646,0.00027925514981915557
6.0,49,0.00037738697260170583,0.00027365679177635585
4.0,50,0.0003019095780813646,0.0002682804089869061
1.0,51,7.547739452034116e-05,0.0002631130194904287
1.0,52,0.0,0.00025814263565502416
3.0,53,0.0002264321835610235,0.00025335817069160486
1.0,54,7.547739452034116e-05,0.00024874935552636604
3.0,55,0.0002264321835610235,0.0002443066647162301
3.0,56,0.0002264321835610235,0.00024002125027959125
3.0,57,0.0002264321835610235,0.00023588488247262978
2.0,58,0.0001509547890406823,0.00023188989667494338
2.0,59,0.0001509547890406823,0.00022802914566139878
2.0,60,0.0001509547890406823,0.00022429595663331768
1.0,61,0.0,0.0002206840924641564
4.0,62,0.0003019095780813646,0.00021718771668499212
5.0,63,0.00037738697260170583,0.00021380136179528195
4.0,64,0.0003019095780813646,0.00021051990053606905
1.0,65,7.547739452034116e-05,0.00020733851980737203
1.0,66,7.547739452034116e-05,0.00020425269694999046
2.0,67,0.0001509547890406823,0.00020125817814529463
2.0,68,0.0001509547890406823,0.0001983509587154991
1.0,69,7.547739452034116e-05,0.00019552726513208285
1.0,70,7.547739452034116e-05,0.00019278353856195572
1.0,71,0.0,0.00019011641980012922
1.0,72,7.547739452034116e-05,0.00018752273545441975
4.0,73,0.0003019095780813646,0.00018499948526241712
3.0,74,0.0002264321835610235,0.00018254383043387313
2.0,75,0.0001509547890406823,0.00018015308292303585
3.0,76,0.0002264321835610235,0.00017782469554548577
3.0,77,0.0002264321835610235,0.00017555625286288734
3.0,78,0.0002264321835610235,0.00017334546276690803
3.0,79,0.0002264321835610235,0.00017119014870050478
1.0,80,7.547739452034116e-05,0.00016908824246094357
2.0,81,0.0001509547890406823,0.00016703777753440178
1.0,82,7.547739452034116e-05,0.00016503688291688508
1.0,83,0.0,0.00016308377738054436
1.0,84,0.0,0.00016117676414836675
4.0,85,0.0003019095780813646,0.00015931422594369225
3.0,86,0.0002264321835610235,0.00015749462038412116
2.0,87,0.0001509547890406823,0.00015571647569217112
1.0,88,0.0,0.00015397838669754872
1.0,89,0.0,0.00015227901110815645
1.0,90,0.0,0.00015061706602898423
1.0,91,7.547739452034116e-05,0.00014899132470986429
1.0,92,0.0,0.00014740061350471877
2.0,93,0.0001509547890406823,0.00014584380902642004
1.0,94,0.0,0.00014431983548273268
1.0,95,7.547739452034116e-05,0.00014282766218002709
1.0,96,7.547739452034116e-05,0.00014136630118256131
1.0,97,0.0,0.0001399348051161323
4.0,98,0.0003019095780813646,0.00013853226510580942
1.0,99,7.547739452034116e-05,0.00013715780883829376
1.0,100,7.547739452034116e-05,0.00013581059874019977


==> data/Chrom/rediscovery/re_ChromBroad_type.csv <==
Broad_type,total_count,Redicoveries,re_percentage
Memory buffer bounds error,737,84,11.39755767
Improper input validation,246,28,11.38211382
Resource management error,111,20,18.01801802
Expired pointer dereference,559,57,10.19677996
Permission issues,90,17,18.88888889
Numeric errors,112,4,3.571428571
Exposure of sensitive information,104,10,9.615384615
NULL pointer dereference,97,2,2.06185567
Improper access control,84,4,4.761904762
Race condition,64,6,9.375

==> data/Chrom/rediscovery/re_ChromCompGroup.csv <==
CompGroup,total_count,Redicoveries,re_percentage
Blink,6783,520,7.666224384
Internals,4895,269,5.495403473
Blink>JavaScript,2081,112,5.382027871
UI,1714,168,9.801633606
UI>Browser,1267,132,10.41831097
Internals>Plugins,1086,83,7.642725599
Internals>Plugins>PDF,897,65,7.246376812
Platform,678,39,5.752212389
Internals>GPU,839,28,3.337306317
Internals>Skia,541,23,4.251386322

==> data/Chrom/rediscovery/re_ChromLanguages.csv <==
Language,total_count,Redicoveries,re_percentage
C++,6234,573,9.191530318
JS,1031,82,7.953443259
HTML,1082,129,11.92236599
C,483,38,7.867494824
XML,183,16,8.743169399
Python,135,13,9.62962963
JAVA,95,10,10.52631579
CSS,18,4,22.22222222
PHP,26,3,11.53846154
M4,15,1,6.666666667

==> data/Firefox/exploited/Firefox_exploited_externals_Language.csv <==
Language,allIssues,exploited,all_other_ex,OtherExPercentage,ExploitedPercentage
C++,4094,11,1182,89.81762918,84.61538462
JS,1042,3,257,19.52887538,23.07692308
HTML,696,0,325,24.69604863,0
C,133,1,33,2.507598784,7.692307692
Python,78,0,23,1.747720365,0
XML,36,0,21,1.595744681,0
JAVA,37,0,12,0.911854103,0
CSS,51,0,13,0.987841945,0

==> data/Firefox/exploited/Firefox_exploited_other_Broad_type.csv <==
Broad_type,allIssues,exploited,all_other,otherPercentage,exploitedPercentage
Type Confusion,0,0,0,0,0
Expired pointer dereference,109,1,108,11.42857143,11.11111111
Improper input validation,108,1,107,11.32275132,11.11111111
Incorrect Authorization ,3,0,3,0.317460317,0
Memory buffer bounds error,236,3,233,24.65608466,33.33333333

==> data/Firefox/exploited/Firefox_exploited_other_Component.csv <==
Component,allIssues,exploited,all_other,otherPercentage,exploitedPercentage
JavaScript Engine,1108,1,1107,18.30357143,5.555555556
DOM: Core \& HTML,446,1,445,7.357804233,5.555555556
JavaScript Engine: JIT,287,2,285,4.712301587,11.11111111
Graphics,201,1,200,3.306878307,5.555555556
Layout,155,0,155,2.562830688,0
Graphics: Text,131,1,130,2.149470899,5.555555556
JavaScript: GC,153,0,153,2.529761905,0
Networking,154,0,154,2.546296296,0
Security,90,1,89,1.471560847,5.555555556
XPConnect,108,3,105,1.736111111,16.66666667

==> data/Firefox/exploited/Firefox_exploited_other_Language.csv <==
Language,allIssues,exploited,all_other,otherPercentage,exploitedPercentage
C++,4094,11,4083,91.3831692,84.61538462
JS,1042,3,1039,23.25425246,23.07692308
HTML,696,0,696,15.57743957,0
C,133,1,132,2.954341987,7.692307692
Python,78,0,78,1.745747538,0
XML,36,0,36,0.805729633,0
JAVA,37,0,37,0.828111012,0
CSS,51,0,51,1.141450313,0

==> data/Firefox/exploited/Firefox_exploited_other_ex_Broad_type.csv <==
Broad_type,allIssues,exploited,all_other_ex,OtherExPercentage,ExploitedPercentage
Type Confusion,0,0,0,0,0
Expired pointer dereference,109,1,94,13.25811001,11.11111111
Improper input validation,108,1,76,10.71932299,11.11111111
Incorrect Authorization ,3,0,2,0.282087447,0
Memory buffer bounds error,236,3,178,25.10578279,33.33333333

==> data/Firefox/exploited/Firefox_exploited_other_ex_Component.csv <==
Component,allIssues,exploited,all_other_ex,OtherExPercentage,ExploitedPercentage
JavaScript Engine,1108,1,89,4.884742042,5.555555556
DOM: Core \& HTML,446,1,208,11.41602634,5.555555556
JavaScript Engine: JIT,287,2,28,1.536772777,11.11111111
Graphics,201,1,72,3.951701427,5.555555556
Layout,155,0,66,3.622392975,0
Graphics: Text,131,1,33,1.811196487,5.555555556
JavaScript: GC,153,0,6,0.329308452,0
Networking,154,0,55,3.018660812,0
Security,90,1,37,2.030735456,5.555555556
XPConnect,108,3,15,0.823271131,16.66666667

==> data/Firefox/ie/Firefox_ie_Broad_type.csv <==
Broad_type,allIssues,internals,externals,internalPercentage,externalPercentage
Expired pointer dereference,109,14,95,5.907172996,13.24965132
Memory buffer bounds error,236,56,180,23.62869198,25.10460251
Improper input validation,108,31,77,13.08016878,10.73919107
Exposure of sensitive information,87,25,62,10.54852321,8.647140865
Numeric errors,43,12,31,5.063291139,4.323570432
Incorrect type conversion or cast,10,1,9,0.421940928,1.255230126
7PK-Security features,18,5,13,2.109704641,1.813110181
Resource management error,85,8,77,3.375527426,10.73919107
Permissions-privileges-access controls,60,27,33,11.39240506,4.60251046
Race condition,11,4,7,1.687763713,0.976290098

==> data/Firefox/ie/Firefox_ie_Component.csv <==
Component,allIssues,internals,externals,internalPercentage,externalPercentage
DOM: Core \& HTML,446,238,208,5.627807992,11.32280893
Graphics,201,129,72,3.050366517,3.91943386
Graphics: Text,131,97,34,2.293686451,1.850843767
JavaScript Engine,1108,1018,90,24.07188461,4.899292324
JavaScript Engine: JIT,287,257,30,6.077086782,1.633097441
JavaScript: GC,153,147,6,3.475999054,0.326619488
Layout,155,89,66,2.104516434,3.592814371
Networking,154,99,55,2.340978955,2.994011976
Security,90,52,38,1.229605108,2.068590093
XPConnect,108,90,18,2.128162686,0.979858465

==> data/Firefox/ie/Firefox_ie_Language.csv <==
Language,allIssues,internals,externals,internalPercentage,externalPercentage
C++,4094,2903,1191,92.07104345,89.75131876
JS,1042,782,260,24.80177609,19.59306707
HTML,696,371,325,11.76657152,24.49133384
C,133,99,34,3.139866794,2.562170309
Python,78,55,23,1.744370441,1.733232856
XML,36,15,21,0.475737393,1.582516956
JAVA,37,25,12,0.792895655,0.904295403
CSS,51,38,13,1.205201395,0.979653353

==> data/Firefox/ie/Firefox_ie_stable_Broad_type.csv <==
Broad_type,allIssues,internals,externals,internalPercentage,externalPercentage
Expired pointer dereference,105,12,93,5.150214592,13.08016878
Memory buffer bounds error,233,55,178,23.60515021,25.03516174
Improper input validation,107,31,76,13.30472103,10.68917018
Exposure of sensitive information,87,25,62,10.72961373,8.720112518
Numeric errors,42,12,30,5.150214592,4.219409283
Incorrect type conversion or cast,10,1,9,0.429184549,1.265822785
7PK-Security features,18,5,13,2.145922747,1.828410689
Resource management error,85,8,77,3.433476395,10.82981716
Permissions-privileges-access controls,60,27,33,11.58798283,4.641350211
Race condition,11,4,7,1.716738197,0.984528833

==> data/Firefox/ie/Firefox_ie_stable_Component.csv <==
Component,allIssues,internals,externals,internalPercentage,externalPercentage
JavaScript Engine,413,359,54,18.50515464,5.084745763
DOM: Core \& HTML,220,93,127,4.793814433,11.95856874
JavaScript Engine: JIT,124,105,19,5.412371134,1.789077213
Graphics,115,77,38,3.969072165,3.578154426
Layout,67,42,25,2.164948454,2.354048964
Graphics: Text,53,40,13,2.06185567,1.224105461
JavaScript: GC,78,76,2,3.917525773,0.188323917
Networking,99,65,34,3.350515464,3.201506591
Security,40,20,20,1.030927835,1.883239171
XPConnect,55,41,14,2.113402062,1.31826742

==> data/Firefox/ie/Firefox_ie_stable_Language.csv <==
Language,allIssues,internals,externals,internalPercentage,externalPercentage
C++,2228,1430,798,93.58638743,90.16949153
JS,430,246,184,16.09947644,20.79096045
HTML,314,156,158,10.20942408,17.85310734
C,87,59,28,3.861256545,3.163841808
Python,41,24,17,1.570680628,1.920903955
XML,23,6,17,0.392670157,1.920903955
JAVA,18,12,6,0.785340314,0.677966102
CSS,6,1,5,0.065445026,0.564971751

==> data/Firefox/rediscovery/Firefox_re_fitted.csv <==
Days,Prob,FittedCurve
1,0.016381594796434598,0.008380590313306176
2,0.009741092027685208,0.007189320236100841
3,0.007571660356949702,0.006492471912704524
4,0.007426449585832618,0.005998050158895506
5,0.004803362353647553,0.0056145468524444716
6,0.0060471037555697,0.005301201835499189
7,0.004041764904008083,0.005036272398563836
8,0.003181336161187699,0.004806780081690171
9,0.0022172949002217295,0.004604353512102871
10,0.004204892966360856,0.004423276775239136
11,0.0019833399444664813,0.0042594729418855455
12,0.0012427506213753107,0.004109931758293854
13,0.0047393364928909965,0.003972367204582549
14,0.0031432420296362822,0.0038450023213585016
15,0.002334267040149393,0.0037264284518428187
16,0.0038480038480038477,0.003615510004484836
17,0.0024838549428713363,0.0035113181388359465
18,0.0020387359836901123,0.0034130834348975363
19,0.001049317943336831,0.003320161376403569
20,0.0005455537370430987,0.003232006698033801
21,0.002824858757062147,0.0031481539979621833
22,0.0023668639053254443,0.00306820286468021
23,0.001226993865030675,0.0029918063126710215
24,0.0,0.0029186616810885184
25,0.0019367333763718531,0.0028485033915827667
26,0.0026472534745201853,0.0027810971273772144
27,0.0006821282401091405,0.002716235111501219
28,0.0020993701889433173,0.002653732244153167
29,0.002172338884866039,0.0025934229181785035
30,0.0014914243102162564,0.0025351583746374834
31,0.0,0.002478804492141218
32,0.00312256049960968,0.0024242399272795005
33,0.0007980845969672786,0.0023713545412838927
34,0.001652892561983471,0.002320048061630611
35,0.0008424599831508003,0.002270228937702132
36,0.002597402597402597,0.002221813357692201
37,0.002652519893899204,0.002174724400235784
38,0.0,0.002128891299198234
39,0.0045829514207149395,0.002084248803980896
40,0.0009242144177449168,0.0020407366208284655
41,0.004703668861712135,0.001998298923133194
42,0.0009551098376313276,0.0019568839207568488
43,0.002915451895043732,0.0019164434800356192
44,0.0019880715705765406,0.0018769327874748757
45,0.0010224948875255623,0.001838310051241166
46,0.0,0.0018005362354656862
47,0.0031446540880503146,0.0017635748231242636
48,0.0010672358591248669,0.001727391603883183
49,0.002173913043478261,0.0016919544838214966
50,0.002232142857142857,0.0016572333143774322
51,0.0034129692832764505,0.0016231997382342937
52,0.0,0.001589827050171879
53,0.003529411764705883,0.001557090071172656
54,0.0011890606420927464,0.0015249650342958835
55,0.0,0.0014934294810238407
56,0.001212121212121212,0.0014624621669478317
57,0.001218026796589525,0.0014320429758019164
58,0.0,0.001402152840973168
59,0.0012610340479192938,0.0013727736737214674
60,0.0,0.001343888297432148
61,0.002567394094993581,0.0013154803873030724
62,0.0013054830287206266,0.0012875344149358824
63,0.0,0.0012600355973605305
64,0.0,0.001232969850074166
65,0.0026954177897574125,0.001206323743720844
66,0.001366120218579235,0.0011800844640785582
67,0.0027397260273972607,0.001154239775055097
68,0.0013869625520110955,0.0011287779844252758
69,0.0056022408963585435,0.0011036879120693687
70,0.0014124293785310734,0.0010789588604967967
71,0.0,0.0010545805874605466
72,0.001443001443001443,0.0010305432804868656
73,0.001457725947521866,0.001006837533161698
74,0.0043923865300146405,0.0009834543230304487
75,0.0014749262536873154,0.0009603849909811148
76,0.0,0.0009376212219928994
77,0.0,0.0009151550271432069
78,0.0,0.0008929787267755607
79,0.0,0.0008710849347397338
80,0.0,0.000849466543623131
81,0.0,0.000828116710899566
82,0.001564945226917058,0.0008070288459278586
83,0.0,0.0007861965977384701
84,0.0032206119162640897,0.0007656138435515134
85,0.0016501650165016502,0.0007452746779742416
86,0.00333889816360601,0.0007251734028302839
87,0.0,0.0007053045175768506
88,0.0,0.0006856627102695403
89,0.001697792869269949,0.0006662428490376657
90,0.0,0.0006470399740358306
91,0.0017241379310344827,0.0006280492898402094
92,0.006993006993006993,0.0006092661582603517
93,0.0017730496453900707,0.000590686091539565
94,0.0,0.0005723047459189282
95,0.0,0.0005541179155418643
96,0.0,0.0005361215266778477
97,0.003656307129798903,0.0005183116322454336
98,0.0,0.0005006844066161621
99,0.0018796992481203009,0.0004832361406822399
100,0.0019083969465648852,0.000465963237172096


==> data/Firefox/rediscovery/Firefox_re_fitted_updated.csv <==
Frequancy,Days,Prob,FittedCurve
82.0,1,0.016381594796434598,0.016079598473481414
42.0,2,0.009741092027685208,0.01048326143051897
30.0,3,0.007571660356949702,0.008162492488342693
28.0,4,0.007426449585832618,0.006834671301143025
16.0,5,0.004803362353647553,0.005955390216572128
19.0,6,0.0060471037555697,0.00532162185648265
12.0,7,0.004041764904008083,0.004838694664750558
9.0,8,0.003181336161187699,0.0044559350259717415
6.0,9,0.0022172949002217295,0.004143529064617591
11.0,10,0.004204892966360856,0.003882678579570488
5.0,11,0.0019833399444664813,0.0036608859768025846
3.0,12,0.0012427506213753107,0.0034694867068899263
11.0,13,0.0047393364928909965,0.003302265679249709
7.0,14,0.0031432420296362822,0.003154637302460876
5.0,15,0.002334267040149393,0.0030231369264654756
8.0,16,0.0038480038480038477,0.0029050931757846478
5.0,17,0.0024838549428713363,0.0027984098832244198
4.0,18,0.0020387359836901123,0.0027014168606870176
2.0,19,0.001049317943336831,0.002612765268618117
1.0,20,0.0005455537370430987,0.0025313526744738914
5.0,21,0.002824858757062147,0.0024562683526922046
4.0,22,0.0023668639053254443,0.0023867526807610025
2.0,23,0.001226993865030675,0.0023221665396154748
1.0,24,0.0,0.002261967936451997
3.0,25,0.0019367333763718531,0.0022056939226520428
4.0,26,0.0026472534745201853,0.0021529464486130107
1.0,27,0.0006821282401091405,0.0021033811833640866
3.0,28,0.0020993701889433173,0.0020566985932332356
3.0,29,0.002172338884866039,0.0020126367605031057
2.0,30,0.0014914243102162564,0.001970965555679789
1.0,31,0.0,0.0019314818725581807
4.0,32,0.00312256049960968,0.0018940057049305935
1.0,33,0.0007980845969672786,0.001858376895145219
2.0,34,0.001652892561983471,0.00182445242298628
1.0,35,0.0008424599831508003,0.0017921041321373348
3.0,36,0.002597402597402597,0.0017612168133488424
3.0,37,0.002652519893899204,0.0017316865801719353
1.0,38,0.0,0.0017034194860447611
5.0,39,0.0045829514207149395,0.0016763303415717461
1.0,40,0.0009242144177449168,0.001650341698713305
5.0,41,0.004703668861712135,0.0016253829748170288
1.0,42,0.0009551098376313276,0.0016013896943539445
3.0,43,0.002915451895043732,0.0015783028301629414
2.0,44,0.0019880715705765406,0.0015560682291709152
1.0,45,0.0010224948875255623,0.0015346361101119682
1.0,46,0.0,0.0015139606228439537
3.0,47,0.0031446540880503146,0.0014939994605535482
1.0,48,0.0010672358591248669,0.0014747135175287567
2.0,49,0.002173913043478261,0.0014560665863204438
2.0,50,0.002232142857142857,0.0014380250890594466
3.0,51,0.0034129692832764505,0.0014205578384805105
1.0,52,0.0,0.001403635824858438
3.0,53,0.003529411764705883,0.0013872320256092306
1.0,54,0.0011890606420927464,0.0013713212347687398
1.0,55,0.0,0.0013558799099487606
1.0,56,0.001212121212121212,0.0013408860346981301
1.0,57,0.001218026796589525,0.001326318994474281
1.0,58,0.0,0.0013121594646671969
1.0,59,0.0012610340479192938,0.0012983893093195253
1.0,60,0.0,0.0012849914893593565
2.0,61,0.002567394094993581,0.0012719499793104364
1.0,62,0.0013054830287206266,0.0012592496915721655
1.0,63,0.0,0.001246876407471828
1.0,64,0.0,0.001234816714386704
3.0,65,0.0026954177897574125,0.0012230579483162715
1.0,66,0.001366120218579235,0.001211588141356457
2.0,67,0.0027397260273972607,0.0012003959735903728
1.0,68,0.0013869625520110955,0.0011894707289645341
4.0,69,0.0056022408963585435,0.0011788022547672583
1.0,70,0.0014124293785310734,0.001168380924367782
1.0,71,0.0,0.0011581976029113607
1.0,72,0.001443001443001443,0.0011482436156979444
1.0,73,0.001457725947521866,0.001138510719000522
3.0,74,0.0043923865300146405,0.0011289910731044055
1.0,75,0.0014749262536873154,0.0011196772173709864
1.0,76,0.0,0.0011105620471492511
1.0,77,0.0,0.0011016387923758605
1.0,78,0.0,0.0010929009977201835
1.0,79,0.0,0.0010843425041445586
1.0,80,0.0,0.0010759574317624422
1.0,81,0.0,0.0010677401638881517
1.0,82,0.001564945226917058,0.0010596853321818266
1.0,83,0.0,0.0010517878028020776
2.0,84,0.0032206119162640897,0.0010440426634867655
1.0,85,0.0016501650165016502,0.0010364452114894863
2.0,86,0.00333889816360601,0.001028990942305772
1.0,87,0.0,0.0010216755391288135
1.0,88,0.0,0.0010144948629797178
1.0,89,0.001697792869269949,0.0010074449434620486
1.0,90,0.0,0.0010005219700946442
1.0,91,0.0017241379310344827,0.0009937222841805752
4.0,92,0.006993006993006993,0.0009870423711736001
1.0,93,0.0017730496453900707,0.000980478853506643
1.0,94,0.0,0.0009740284838497064
1.0,95,0.0,0.00096768813876724
1.0,96,0.0,0.0009614548127473828
2.0,97,0.003656307129798903,0.0009553256125776545
1.0,98,0.0,0.0009492977520436573
1.0,99,0.0018796992481203009,0.0009433685469291577
1.0,100,0.0019083969465648852,0.0009375354102975653


==> data/Firefox/rediscovery/Firefox_re_weekly_notstable_fitted.csv <==
Weeks,Prob,FittedCurve
1,0.050199203187251,0.038201673805632996
2,0.016872890888638917,0.028360206578914797
3,0.015918958031837915,0.02260331729920842
4,0.012455516014234877,0.018518739352196598
5,0.010775862068965518,0.015350494557002797
6,0.026004728132387703,0.01276185007249022
7,0.010498687664041995,0.01057318234643706
8,0.011560693641618495,0.008677272125478398
9,0.006134969325153374,0.00700496079278384
10,0.00967741935483871,0.005509027330284598
11,0.003322259136212625,0.00415579090774134
12,0.0,0.002920382845772021
13,0.00373134328358209,0.0017839175951011033
14,0.0,0.0007317151197188607


==> data/Firefox/rediscovery/Firefox_re_weekly_notstable_fitted_update.csv <==
Frequancy,Weeks,Prob,FittedCurve
79.0,1,0.050199203187251,0.04951321701532261
16.0,2,0.016872890888638917,0.02632947406745316
11.0,3,0.015918958031837915,0.01819697831454969
7.0,4,0.012455516014234877,0.014001134372952468
5.0,5,0.010775862068965518,0.011425234443421256
11.0,6,0.026004728132387703,0.009676544921140423
4.0,7,0.010498687664041995,0.00840858182913116
4.0,8,0.011560693641618495,0.007445335338915608
2.0,9,0.006134969325153374,0.006687709660992509
3.0,10,0.00967741935483871,0.006075557843465093
1.0,11,0.003322259136212625,0.0055702134350599656
1.0,12,0.0,0.005145663197058421
1.0,13,0.00373134328358209,0.0047837490110665395


==> data/Firefox/rediscovery/Firefox_re_weekly_stable_fitted.csv <==
Weeks,Prob,FittedCurve
1,0.018669778296382732,0.01760674285583856
2,0.014947683109118088,0.014734567301676214
3,0.011121408711770158,0.012346259488365065
4,0.008073817762399077,0.01044181941590512
5,0.006915629322268326,0.009021247084296375
6,0.009615384615384616,0.008084542493538828
7,0.012987012987012988,0.007631705643632483
8,0.008350730688935281,0.007662736534577341
9,0.0046296296296296285,0.008177635166373393
10,0.01256281407035176,0.009176401539020655
11,0.01366120218579235,0.010659035652519109
12,0.005882352941176471,0.012625537506868765
13,0.009615384615384616,0.015075907102069627
14,0.02422145328719723,0.01801014443812168


==> data/Firefox/rediscovery/Firefox_re_weekly_stable_fitted_updated.csv <==
Frequancy,Weeks,Prob,FittedCurve
39.0,1,0.018669778296382732,0.01831096323676545
20.0,2,0.014947683109118088,0.014621605704989112
12.0,3,0.011121408711770158,0.012818428962739312
7.0,4,0.008073817762399077,0.011675592956405032
6.0,5,0.006915629322268326,0.0108597888379468
6.0,6,0.009615384615384616,0.010235726631478658
7.0,7,0.012987012987012988,0.009736152180018961
4.0,8,0.008350730688935281,0.009323153259230655
2.0,9,0.0046296296296296285,0.00897342859292524
5.0,10,0.01256281407035176,0.008671720235289442
5.0,11,0.01366120218579235,0.008407540096090954
2.0,12,0.005882352941176471,0.008173396285840318
3.0,13,0.009615384615384616,0.007963767459355472


==> data/Firefox/rediscovery/Firefox_re_withoutcond_fitted.csv <==
Days,Prob,FittedCurve
1,0.017313991576977068,0.007989002570451865
2,0.010060832943378568,0.006655651882595406
3,0.0072531586335985035,0.005875691729888617
4,0.006317267197005147,0.005322301194738947
5,0.00397753860552176,0.004893058147980562
6,0.004913430042115114,0.004542341042032159
7,0.002807674309780065,0.0042458139540691425
8,0.002339728591483388,0.003988950506882487
9,0.0018717828731867104,0.0037623808893253704
10,0.002807674309780065,0.0035597074601241034
11,0.0014038371548900329,0.003376367042149441
12,0.0007019185774450162,0.0032089903541756993
13,0.002573701450631727,0.0030550187268970777
14,0.0016378100140383716,0.0029124632662126827
15,0.001169864295741694,0.0027797473074173146
16,0.0018717828731867104,0.0026555998190260282
17,0.001169864295741694,0.0025389811794830084
18,0.0009358914365933552,0.0024290302014689114
19,0.0007019185774450162,0.002325025498437483
20,0.0002339728591483388,0.0022263567722676436
21,0.001169864295741694,0.002132503113505895
22,0.0009358914365933552,0.002043016354292981
23,0.0004679457182966776,0.0019575081247819367
24,0.0,0.0018756396663192404
25,0.0007019185774450162,0.0017971137255092607
26,0.0009358914365933552,0.0017216680390406188
27,0.0002339728591483388,0.0016490700487621236
28,0.0007019185774450162,0.0015791125783562246
29,0.0007019185774450162,0.0015116102690049113
30,0.0004679457182966776,0.0014463966195608557
31,0.0,0.0013833215122215931
32,0.0009358914365933552,0.0013222491311695693
33,0.0002339728591483388,0.0012630562015861933
34,0.0004679457182966776,0.0012056304916265494
35,0.0002339728591483388,0.00114986953159784
36,0.0007019185774450162,0.0010956795136124525
37,0.0007019185774450162,0.0010429743420343578
38,0.0,0.000991674810581023
39,0.001169864295741694,0.0009417078863338301
40,0.0002339728591483388,0.0008930060844111846
41,0.001169864295741694,0.0008455069198675912
42,0.0002339728591483388,0.000799152425649435
43,0.0007019185774450162,0.0007538887272785623
44,0.0004679457182966776,0.0007096656664365222
45,0.0002339728591483388,0.0006664364668540678
46,0.0,0.0006241574369254778
47,0.0007019185774450162,0.0005827877043076673
48,0.0002339728591483388,0.0005422889784627814
49,0.0004679457182966776,0.0005026253376864192
50,0.0004679457182966776,0.00046376303765280173
51,0.0007019185774450162,0.00042567033891976157
52,0.0,0.0003883173511841599
53,0.0007019185774450162,0.00035167589237294124
54,0.0002339728591483388,0.0003157193609056646
55,0.0,0.0002804226196781376
56,0.0002339728591483388,0.0002457618904997648
57,0.0004679457182966776,0.00021171465787423512
58,0.0,0.00017825958114845147
59,0.0002339728591483388,0.00014537641417123465
60,0.0,0.00011304593170439678
61,0.0004679457182966776,8.124986191640482e-05
62,0.0002339728591483388,4.997082436513332e-05
63,0.0,1.9192272942647123e-05
64,0.0,-1.1101556686890501e-05
65,0.0004679457182966776,-4.09256955742239e-05
66,0.0002339728591483388,-7.029448627026563e-05
67,0.0004679457182966776,-9.922162424363772e-05
68,0.0002339728591483388,-0.00012772019622991036
69,0.0009358914365933552,-0.00015580271578131098
70,0.0002339728591483388,-0.00018348115625861985
71,0.0,-0.00021076698148298108
72,0.0002339728591483388,-0.00023767117424400644
73,0.0002339728591483388,-0.0002642042628416101
74,0.0007019185774450162,-0.0002903763458221003
75,0.0002339728591483388,-0.00031619711505398614
76,0.0,-0.00034167587727543594
77,0.0,-0.00036682157423328227
78,0.0,-0.00039164280152262886
79,0.0,-0.0004161478262263811
80,0.0,-0.00044034460344527515
81,0.0,-0.0004642407918011241
82,0.0002339728591483388,-0.00048784376798886864
83,0.0,-0.0005111606404466073
84,0.0004679457182966776,-0.0005341982622070231
85,0.0002339728591483388,-0.000556963242988295
86,0.0004679457182966776,-0.0005794619605778966
87,0.0,-0.0006017005715583355
88,0.0,-0.0006236850214199376
89,0.0002339728591483388,-0.0006454210541022489
90,0.0,-0.0006669142210023911
91,0.0002339728591483388,-0.0006881698894856455
92,0.001169864295741694,-0.0007091932509309812
93,0.0002339728591483388,-0.0007299893283416545
94,0.0,-0.0007505629835487925
95,0.0,-0.0007709189240338206
96,0.0,-0.0007910617093936784
97,0.0004679457182966776,-0.00081099575747102
98,0.0,-0.0008307253501700397
99,0.0002339728591483388,-0.0008502546389770535
100,0.0002339728591483388,-0.0008695876502036581


==> data/Firefox/rediscovery/Firefox_re_withoutcond_fitted_updated.csv <==
Frequancy,Days,Prob,FittedCurve
89.0,1,0.017313991576977068,0.01741524601433488
47.0,2,0.010060832943378568,0.009843736389034815
33.0,3,0.0072531586335985035,0.007050566731460605
29.0,4,0.006317267197005147,0.005564041186501088
17.0,5,0.00397753860552176,0.004630483364375324
21.0,6,0.004913430042115114,0.003985239154282926
12.0,7,0.002807674309780065,0.0035103651844275254
10.0,8,0.002339728591483388,0.003145000343524634
8.0,9,0.0018717828731867104,0.002854423715511183
12.0,10,0.002807674309780065,0.0026173191900477765
6.0,11,0.0014038371548900329,0.002419844678353974
3.0,12,0.0007019185774450162,0.002252603474549275
11.0,13,0.002573701450631727,0.002108982622144323
7.0,14,0.0016378100140383716,0.001984187273398668
5.0,15,0.001169864295741694,0.0018746523553312723
8.0,16,0.0018717828731867104,0.0017776696521885338
5.0,17,0.001169864295741694,0.0016911433482933993
4.0,18,0.0009358914365933552,0.0016134250744992715
3.0,19,0.0007019185774450162,0.0015431997627578327
1.0,20,0.0002339728591483388,0.001479404892218309
5.0,21,0.001169864295741694,0.0014211722283009928
4.0,22,0.0009358914365933552,0.0013677850486015662
2.0,23,0.0004679457182966776,0.001318646242433483
1.0,24,0.0,0.0012732541805171751
3.0,25,0.0007019185774450162,0.0012311842261721563
4.0,26,0.0009358914365933552,0.0011920744021850678
1.0,27,0.0002339728591483388,0.0011556141595421465
3.0,28,0.0007019185774450162,0.0011215354896357574
3.0,29,0.0007019185774450162,0.001089605826802107
2.0,30,0.0004679457182966776,0.00105962233274079
1.0,31,0.0,0.001031407257753157
4.0,32,0.0009358914365933552,0.0010048041485332673
1.0,33,0.0002339728591483388,0.0009796747269869746
2.0,34,0.0004679457182966776,0.0009558963050517493
1.0,35,0.0002339728591483388,0.0009333596307508016
3.0,36,0.0007019185774450162,0.0009119670835402927
3.0,37,0.0007019185774450162,0.0008916311543769945
1.0,38,0.0,0.0008722731592597222
5.0,39,0.001169864295741694,0.000853822145301874
1.0,40,0.0002339728591483388,0.0008362139564183286
5.0,41,0.001169864295741694,0.0008193904320048066
1.0,42,0.0002339728591483388,0.0008032987169573709
3.0,43,0.0007019185774450162,0.0007878906653274137
2.0,44,0.0004679457182966776,0.0007731223230618952
1.0,45,0.0002339728591483388,0.0007589534778132579
1.0,46,0.0,0.0007453472658509698
3.0,47,0.0007019185774450162,0.0007322698277690485
1.0,48,0.0002339728591483388,0.0007196900060401646
2.0,49,0.0004679457182966776,0.0007075790785784957
2.0,50,0.0004679457182966776,0.0006959105233885718
3.0,51,0.0007019185774450162,0.000684659810133823
1.0,52,0.0,0.0006738042150864348
3.0,53,0.0007019185774450162,0.0006633226564433009
1.0,54,0.0002339728591483388,0.00065319554743042
1.0,55,0.0,0.0006434046649853299
1.0,56,0.0002339728591483388,0.0006339330321164645
2.0,57,0.0004679457182966776,0.0006247648122996566
1.0,58,0.0,0.0006158852144935321
1.0,59,0.0002339728591483388,0.0006072804075438835
1.0,60,0.0,0.0005989374429077129
2.0,61,0.0004679457182966776,0.0005908441847649804
1.0,62,0.0002339728591483388,0.0005829892467038527
1.0,63,0.0,0.0005753619342665026
1.0,64,0.0,0.0005679521927297806
3.0,65,0.0004679457182966776,0.0005607505595704848
1.0,66,0.0002339728591483388,0.0005537481211302738
2.0,67,0.0004679457182966776,0.000546936473051968
1.0,68,0.0002339728591483388,0.0005403076841083142
4.0,69,0.0009358914365933552,0.0005338542630873152
1.0,70,0.0002339728591483388,0.0005275691284358042
1.0,71,0.0,0.0005214455803958638
1.0,72,0.0002339728591483388,0.0005154772753975585
1.0,73,0.0002339728591483388,0.0005096582024968287
3.0,74,0.0007019185774450162,0.0005039826616697467
1.0,75,0.0002339728591483388,0.0004984452437940481
1.0,76,0.0,0.0004930408121662827
1.0,77,0.0,0.0004877644854183495
1.0,78,0.0,0.0004826116217108647
1.0,79,0.0,0.0004775778040929589
1.0,80,0.0,0.00047265882692890853
1.0,81,0.0,0.00046785068330163594
1.0,82,0.0002339728591483388,0.0004631495533117063
1.0,83,0.0,0.0004585517931981256
2.0,84,0.0004679457182966776,0.0004540539252141166
1.0,85,0.0002339728591483388,0.0004496526281972045
2.0,86,0.0004679457182966776,0.0004453447287784709
1.0,87,0.0,0.0004411271931807944
1.0,88,0.0,0.00043699711956036714
1.0,89,0.0002339728591483388,0.00043295173084979317
1.0,90,0.0,0.0004289883680647059
1.0,91,0.0002339728591483388,0.0004251044840391162
5.0,92,0.001169864295741694,0.00042129763755766335
1.0,93,0.0002339728591483388,0.0004175654878556221
1.0,94,0.0,0.0004139057894599451
1.0,95,0.0,0.0004103163873468255
1.0,96,0.0,0.00040679521239326134
2.0,97,0.0004679457182966776,0.00040334027710192173
1.0,98,0.0,0.0003999496715802713
1.0,99,0.0002339728591483388,0.0003966215597564107
1.0,100,0.0002339728591483388,0.0003933541758154702


==> data/Firefox/rediscovery/Firefox_remove_reopened_Broad_type.csv <==
Broad_type,Redicoveries,total_count,re_percentage
Expired pointer dereference,6,86,6.976744186
Memory buffer bounds error,13,192,6.770833333
Improper input validation,8,68,11.76470588
Exposure of sensitive information,3,63,4.761904762
Numeric errors,2,28,7.142857143
Incorrect type conversion or cast,2,8,25
7PK-Security features,2,15,13.33333333
Resource management error,8,74,10.81081081
Permissions-privileges-access controls,3,53,5.660377358
Race condition,0,10,0

==> data/Firefox/rediscovery/Firefox_remove_reopened_Component.csv <==
Component,Redicoveries,total_count,re_percentage
JavaScript Engine,87,797,10.91593476
DOM: Core \& HTML,37,339,10.91445428
JavaScript Engine: JIT,30,213,14.08450704
Graphics,18,147,12.24489796
Layout,13,121,10.74380165
Graphics: Text,4,113,3.539823009
JavaScript: GC,13,92,14.13043478
Networking,16,99,16.16161616
Security,6,71,8.450704225
XPConnect,9,93,9.677419355

==> data/Firefox/rediscovery/Firefox_remove_reopened_Languages.csv <==
Language,total_count,Redicoveries,re_percentage
C++,2942,365,12.40652617
JS,772,87,11.26943005
HTML,482,69,14.3153527
C,96,10,10.41666667
Python,57,9,15.78947368
XML,30,2,6.666666667
JAVA,19,5,26.31578947
CSS,12,1,8.333333333
